Can You Still See Me?: Reconstructing Robot Operations Over End-to-End Encrypted Channels

Connected robots play a key role in Industry 4.0, providing automation and higher efficiency for many industrial workflows. Unfortunately, these robots can leak sensitive information regarding these operational workflows to remote adversaries. While there exists mandates for the use of end-to-end encryption for data transmission in such settings, it is entirely possible for passive adversaries to fingerprint and reconstruct entire workflows being carried out -- establishing an understanding of how facilities operate. In this paper, we investigate whether a remote attacker can accurately fingerprint robot movements and ultimately reconstruct operational workflows. Using a neural network approach to traffic analysis, we find that one can predict TLS-encrypted movements with around ~60% accuracy, increasing to near-perfect accuracy under realistic network conditions. Further, we also find that attackers can reconstruct warehousing workflows with similar success. Ultimately, simply adopting best cybersecurity practices is clearly not enough to stop even weak (passive) adversaries.

==> img/results/neural_net/classification_report_distance_10_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.80      0.62      0.70        32
  Movement_2       0.75      0.47      0.58        94
  Movement_3       0.49      0.81      0.61        27
  Movement_4       0.36      1.00      0.53        32
  Movement_5       0.61      0.62      0.62        32
  Movement_6       0.80      0.34      0.48        94
  Movement_7       0.54      0.90      0.67        31

    accuracy                           0.58       342
   macro avg       0.62      0.68      0.60       342
weighted avg       0.68      0.58      0.57       342


==> img/results/neural_net/classification_report_distance_1_speed_100_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       1.00      1.00      1.00       302
  Movement_2       0.00      0.00      0.00       922
  Movement_3       0.94      0.89      0.91       262
  Movement_4       0.20      0.91      0.33       302
  Movement_5       0.33      0.97      0.50       302
  Movement_6       0.89      0.03      0.05       921
  Movement_7       0.59      0.99      0.74       301

    accuracy                           0.43      3312
   macro avg       0.56      0.68      0.50      3312
weighted avg       0.51      0.43      0.32      3312


==> img/results/neural_net/classification_report_distance_1_speed_150_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.65      0.83      0.73       302
  Movement_2       0.00      0.00      0.00       921
  Movement_3       0.78      0.57      0.66       262
  Movement_4       0.20      0.91      0.33       302
  Movement_5       0.32      0.91      0.47       302
  Movement_6       0.00      0.00      0.00       921
  Movement_7       0.57      0.99      0.72       302

    accuracy                           0.38      3312
   macro avg       0.36      0.60      0.42      3312
weighted avg       0.22      0.38      0.26      3312


==> img/results/neural_net/classification_report_distance_1_speed_200_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.62      0.87      0.72       302
  Movement_2       0.00      0.00      0.00       922
  Movement_3       0.79      0.58      0.67       261
  Movement_4       0.20      0.91      0.33       302
  Movement_5       0.31      0.84      0.46       302
  Movement_6       0.00      0.00      0.00       922
  Movement_7       0.57      0.99      0.72       301

    accuracy                           0.38      3312
   macro avg       0.36      0.60      0.41      3312
weighted avg       0.22      0.38      0.26      3312


==> img/results/neural_net/classification_report_distance_1_speed_25_delay_100ms_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.45      0.87      0.59       301
  Movement_2       0.00      0.00      0.00       922
  Movement_3       0.51      1.00      0.67       261
  Movement_4       0.89      1.00      0.94       301
  Movement_5       1.00      1.00      1.00       302
  Movement_6       0.00      0.00      0.00       921
  Movement_7       0.21      0.99      0.34       301

    accuracy                           0.43      3309
   macro avg       0.44      0.69      0.51      3309
weighted avg       0.27      0.43      0.31      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_delay_10ms_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.00      0.00      0.00       301
  Movement_2       1.00      1.00      1.00       922
  Movement_3       0.43      1.00      0.60       261
  Movement_4       1.00      0.91      0.95       301
  Movement_5       0.91      0.86      0.88       301
  Movement_6       1.00      1.00      1.00       921
  Movement_7       1.00      1.00      1.00       302

    accuracy                           0.89      3309
   macro avg       0.76      0.82      0.78      3309
weighted avg       0.86      0.89      0.86      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_delay_1s_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.97      1.00      0.99       301
  Movement_2       1.00      0.99      1.00       922
  Movement_3       1.00      1.00      1.00       261
  Movement_4       0.99      1.00      1.00       301
  Movement_5       0.76      1.00      0.86       301
  Movement_6       1.00      0.89      0.94       922
  Movement_7       1.00      0.99      0.99       301

    accuracy                           0.97      3309
   macro avg       0.96      0.98      0.97      3309
weighted avg       0.97      0.97      0.97      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_delay_50ms_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.97      1.00      0.99       301
  Movement_2       1.00      0.99      1.00       922
  Movement_3       1.00      1.00      1.00       261
  Movement_4       1.00      1.00      1.00       301
  Movement_5       0.76      1.00      0.86       301
  Movement_6       1.00      0.85      0.92       922
  Movement_7       0.89      1.00      0.94       301

    accuracy                           0.96      3309
   macro avg       0.95      0.98      0.96      3309
weighted avg       0.97      0.96      0.96      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_delay_5s_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.88      1.00      0.93       301
  Movement_2       1.00      1.00      1.00       922
  Movement_3       1.00      1.00      1.00       261
  Movement_4       1.00      1.00      1.00       301
  Movement_5       0.73      0.86      0.79       301
  Movement_6       1.00      0.89      0.94       922
  Movement_7       1.00      1.00      1.00       302

    accuracy                           0.96      3310
   macro avg       0.94      0.96      0.95      3310
weighted avg       0.96      0.96      0.96      3310


==> img/results/neural_net/classification_report_distance_1_speed_25_loss_10_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.83      1.00      0.91       301
  Movement_2       1.00      0.61      0.75       922
  Movement_3       0.97      1.00      0.98       261
  Movement_4       0.46      1.00      0.63       302
  Movement_5       1.00      0.86      0.92       301
  Movement_6       1.00      0.98      0.99       921
  Movement_7       1.00      1.00      1.00       302

    accuracy                           0.87      3310
   macro avg       0.89      0.92      0.88      3310
weighted avg       0.93      0.87      0.88      3310


==> img/results/neural_net/classification_report_distance_1_speed_25_loss_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       1.00      1.00      1.00       301
  Movement_2       1.00      0.88      0.93       922
  Movement_3       1.00      1.00      1.00       261
  Movement_4       1.00      1.00      1.00       301
  Movement_5       0.73      1.00      0.84       301
  Movement_6       1.00      1.00      1.00       922
  Movement_7       1.00      0.99      0.99       301

    accuracy                           0.97      3309
   macro avg       0.96      0.98      0.97      3309
weighted avg       0.97      0.97      0.97      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_loss_50_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       1.00      1.00      1.00       301
  Movement_2       1.00      1.00      1.00       922
  Movement_3       0.99      1.00      0.99       261
  Movement_4       1.00      1.00      1.00       301
  Movement_5       1.00      0.99      0.99       301
  Movement_6       1.00      1.00      1.00       922
  Movement_7       1.00      1.00      1.00       301

    accuracy                           1.00      3309
   macro avg       1.00      1.00      1.00      3309
weighted avg       1.00      1.00      1.00      3309


==> img/results/neural_net/classification_report_distance_1_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.67      0.86      0.76       302
  Movement_2       0.79      0.26      0.39       922
  Movement_3       0.79      0.58      0.67       262
  Movement_4       0.21      0.89      0.35       302
  Movement_5       0.51      0.92      0.66       301
  Movement_6       0.94      0.21      0.34       921
  Movement_7       0.70      0.98      0.82       302

    accuracy                           0.51      3312
   macro avg       0.66      0.67      0.57      3312
weighted avg       0.74      0.51      0.49      3312


==> img/results/neural_net/classification_report_distance_1_speed_50_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.65      0.88      0.75       302
  Movement_2       0.81      0.24      0.37       922
  Movement_3       0.80      0.52      0.63       261
  Movement_4       0.20      0.91      0.33       302
  Movement_5       0.50      0.94      0.65       302
  Movement_6       1.00      0.01      0.02       922
  Movement_7       0.57      0.98      0.72       302

    accuracy                           0.45      3313
   macro avg       0.65      0.64      0.50      3313
weighted avg       0.74      0.45      0.38      3313


==> img/results/neural_net/classification_report_distance_25_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.38      0.70      0.49        27
  Movement_2       0.47      0.39      0.43        38
  Movement_3       0.46      0.83      0.59        23
  Movement_4       0.45      0.86      0.59        28
  Movement_5       0.40      0.07      0.12        28
  Movement_6       1.00      0.11      0.19        76
  Movement_7       0.45      0.96      0.61        27

    accuracy                           0.46       247
   macro avg       0.52      0.56      0.43       247
weighted avg       0.61      0.46      0.38       247


==> img/results/neural_net/classification_report_distance_2_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.62      0.89      0.73       152
  Movement_2       0.73      0.27      0.39       462
  Movement_3       0.83      0.80      0.82       131
  Movement_4       0.19      0.89      0.31       152
  Movement_5       0.57      0.62      0.60       152
  Movement_6       0.00      0.00      0.00       462
  Movement_7       0.56      0.95      0.71       151

    accuracy                           0.44      1662
   macro avg       0.50      0.63      0.51      1662
weighted avg       0.45      0.44      0.39      1662


==> img/results/neural_net/classification_report_distance_50_speed_100_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.26      0.35      0.30        40
  Movement_2       0.73      0.32      0.44       100
  Movement_3       0.63      0.83      0.72        29
  Movement_4       0.27      1.00      0.43        40
  Movement_5       0.44      0.36      0.39        39
  Movement_6       0.71      0.05      0.09       100
  Movement_7       0.64      0.89      0.74        70

    accuracy                           0.46       418
   macro avg       0.53      0.54      0.45       418
weighted avg       0.59      0.46      0.41       418


==> img/results/neural_net/classification_report_distance_50_speed_150_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support

  Movement_1       0.76      0.80      0.78        40
  Movement_2       0.68      0.57      0.62       100
  Movement_3       0.80      0.97      0.88        29
  Movement_4       0.69      0.88      0.77        40
  Movement_5       0.60      0.74      0.67        39
  Movement_6       0.68      0.47      0.56       100
  Movement_7       0.64      0.81      0.72        70

    accuracy                           0.68       418
   macro avg       0.69      0.75      0.71       418
weighted avg       0.68      0.68      0.67       418


==> img/results/neural_net/classification_report_distance_50_speed_200_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.00      0.00      0.00        40
  Movement_2       0.00      0.00      0.00       100
  Movement_3       0.18      0.97      0.30        29
  Movement_4       0.00      0.00      0.00        40
  Movement_5       0.33      0.77      0.46        39
  Movement_6       0.84      0.16      0.27       100
  Movement_7       0.55      0.89      0.68        70

    accuracy                           0.33       418
   macro avg       0.27      0.40      0.24       418
weighted avg       0.34      0.33      0.24       418


==> img/results/neural_net/classification_report_distance_50_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.90      0.44      0.59        80
  Movement_2       0.76      0.25      0.38       100
  Movement_3       0.67      1.00      0.81        29
  Movement_4       0.31      0.95      0.47        39
  Movement_5       0.39      0.75      0.51        40
  Movement_6       0.77      0.59      0.67       100
  Movement_7       0.72      0.73      0.72        70

    accuracy                           0.58       458
   macro avg       0.65      0.67      0.59       458
weighted avg       0.70      0.58      0.58       458


==> img/results/neural_net/classification_report_distance_50_speed_50_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.54      0.80      0.65        40
  Movement_2       0.00      0.00      0.00       100
  Movement_3       0.20      0.90      0.33        29
  Movement_4       0.22      0.20      0.21        40
  Movement_5       0.86      0.79      0.83        39
  Movement_6       0.68      0.30      0.42       100
  Movement_7       0.53      0.86      0.65        70

    accuracy                           0.45       418
   macro avg       0.43      0.55      0.44       418
weighted avg       0.42      0.45      0.39       418


==> img/results/neural_net/classification_report_distance_5_speed_25_optimizer_sgd_epochs_250_validation_split_0.2_weighted.txt <==
       class  precision    recall  f1-score   support 

  Movement_1       0.30      0.60      0.40        62
  Movement_2       0.00      0.00      0.00       186
  Movement_3       0.26      1.00      0.42        53
  Movement_4       0.32      0.76      0.45        62
  Movement_5       0.10      0.03      0.05        62
  Movement_6       0.80      0.38      0.51       186
  Movement_7       0.63      0.95      0.76        61

    accuracy                           0.40       672
   macro avg       0.34      0.53      0.37       672
weighted avg       0.36      0.40      0.33       672


==> reviews-wisec21.txt <==
Review #74A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
In this paper, the authors built a deep learning classifier to identify the actions of a teleoperated robots by relying on the TLS-encrypted traffic flow between the robot itself and the controller.

Strengths
---------
 - The paper faces an interesting problem

Weaknesses
----------
 - English needs a thorough revision
 - The construction of the dataset has not been described effectively.
 - The choice of the classifier, as well as various parameter choices have not been effectively justified.

Comments for author
-------------------
Although the proposed paper faces an interesting topic, it is far from being well-written, detailed, and self-contained.

In fact, the paper presents several problems both in the language used and in the description of the methodology adopted, which is often not justified or made clear.

Some of the limitations I found are reported below, in decreasing order of severity.

 - English needs a thorough revision, there are several typos, as well as syntactical/lexical mistakes. Some sentences are too long, while other sentences do not make sense at all (e.g., “As well as combined movements, for more fine-grained analysis we also programmed robot movements with varying distances (in mm), as well as varying speeds of movement (mm/s) for a more fine-grained analysis”)
 - The abstract should be completely rewritten, it is neither well-written nor effective. Most of the sentences are written twice, this is unacceptable for a conference like WiSec.
 - The dataset has not been described properly. It seems to me that the dataset suffers heavily from selective bias. This may motivate the accuracy shown in tables 4 and 5. The authors should make the dataset public to allow researchers and practitioners to work on the same data.
 - The authors, in a preprocessing phase, removed some "unnecessary fields" from their dataset. How did they choose them? Why are they unnecessary?
 - Why was there the need to scale the features?
 - Why did the author use a 40/20/40 (training/validation/test) scheme rather than a classic 60/20/20?
 - Why did the authors choose a DNN? How were the hyperparameters (e.g., the number of neurons for each layer) chosen ?
 - Section 2 needs an introductory part before being divided into subsections.
 - The terms “i.e.,” and “e.g.,” needs a comma


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #74B
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
The paper proposes a method to identify commands sent to a tele-operated robot where  encrypted traffic is used for communication. Threat model:  attackers that aim to steal information on how the robot is used, especially in a surgical environment.
The proposed technique exploits the following features: Packet Time, Frame Length, FrameCapLen, IP Length, TCP Length, Bytes In Flight, Push Bytes Sent, ACK RoundTrip-Time (RTT), and TLS Record Length.  Those features constitute the input of a multiclass classification DNN that is used to classify 7 movements along with the three-dimensional cartesian space (X, Y, Z, XY, XZ, XY, XYZ).

The experimental setup used is composed of a robotic arm teleoperated with a windows machine through TLS. The attacker eavesdrops packets through Wireshark. The evaluation is done in different settings: classification of moments as a function of travel distance, as a function of speed, as a function of packet loss, and as a function of network delays. Moreover, a setting where only a part of the movement labels is known by the attacker is considered. The classification capability of the attacker is measured in terms of Precision, Recall, and Accuracy

Strengths
---------
- The paper is well written and easy to follow
- The research questions are clear and supported with experiments

Weaknesses
----------
- Most features seem redundant
- Missing confusion matrices
- Missing test with other DNN architectures
- No wireless aspects, unclear fit for WiSec

Comments for author
-------------------
The features used seem overly redundant. From Figure 4 (and the nature of the features), it is obvious that FrameLen, FrameCapLen, IPLen, TCPLen, BytesInFlight, PushBytesSent, TLSRecordLen are all identical, minus constant offsets. So there are only three features: PacketTime, Len, ACKRTT. I am missing further discussions on this, and feature engineering in general.

Related to this, the reason why features exist that allow to deduce operations of the robot arm is not explored well enough. Is this related to relatively low-power robot controller platform (ArduinoMega 2560)? Does this represent a realistic scenario (for medical precision and applications)?

Why were the base movements identfied and not complete routines? After the base movements are identified another step is necessary to learn which procedure was performed. Given the motivation, identifying higher-level operations might have been easier.

Is their an explanation why network delays and packet loss lead to such an improvement in the
performance?

I would suggest to the authors to complement the results with confusion matrices to understand which movements are confused in the different classification tasks.

I was expecting a more systematic search for the architecture used for classification. Why a fully connected architecture was chosen? Where other architectures tested? How the neurons at each layer were optimized?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #74C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
3. Knowledgeable

Paper summary
-------------
This paper investigates the capabilities of identifying the teleoperated robot movements by monitoring the TLS-encrypted traffic flows between the robot and its controller. The author proposed a deep learning approach to predict the robot's actions under TLS and the impact of robot and network parameters and open-world evaluation are considered and evaluated. Experiments show that it is possible for an adversary to successfully classify robot's movements with around 60% accuracy and the accuracy increases when considering fine-grained movements.

Strengths
---------
1. The idea of inferring robot's movements by monitoring the encrypted traffic flow is interesting.
2. The authors give a brief analysis of the impact of robot and network parameters on accuracy.

Weaknesses
----------
1. The contribution is limited and the attack is not strong.
2. The threat model is too strong. In a real-world scenario, it's hard to have access to the internal organizational or robot network.
3. The idea of using deep neural network in classification is not new.
4. The explanations of the principle of the experimental phenomenon are not detailed enough, in other words, it's just a simple summary of the results.

Comments for author
-------------------
1. The experiment was done on only one robot and the generality of the proposed method needs to be studied.
2. The traffic characteristics ultimately used by the method in the paper need to be explained.
3. In Figure 4, it's hard to distinguish the X and Z movements and the XY and YZ movements, and the reasons why the packet time and RTT are relatively similar with little difference should also be explained.
4. The writing style in Section 3.5 is like a lab report, but it's not just writing lab reports, the specific explanations of experimental results are in need.
5. The real-time performance of the method needs to be studied.
6. It's not user-friendly to read and understand the figures in your paper, the label and legend in Figure 3-5 should be in a bigger font.
7. This paper has many typographical or grammatical errors that make it difficult to follow, even in abstract and introduction.
- "several techniques been employed to" in abstract -> "several techniques have been employed to"
- "wherein the attacker can eavesdrop on and spoof messages" on page 2 -> "wherein the attacker can eavesdrop and spoof messages", eavesdrop on sb.
- "compared to the baseline and previousmm" on page 5-> "compared to the baseline and previous distance"
- "provide more granularity to inferred movements" on page 5 ->"provide more granularity to infer movements"


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #74D
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
2. Some familiarity

Paper summary
-------------
This paper uses deep learning in order to try to classify (TLS1.2-encrypted) traffic between a controller and a robot. They collect packets sent between the controller and the robot, train the DNN on a part of the data, and try to use that trained model to analyze further data. They also attempt to use the same model when only a part of the initial data is known to the adversary.

Strengths
---------
+ Patient privacy is very important, thus the potential impact of this research is high

+ The paper explains quite well the experiments, and the visual supports are extremely helpful to understanding the results

Weaknesses
----------
- I am not convinced at all by the threat model (maybe some additional explanations are needed?)

- The results are not that convincing either, especially given Fig. 4

Comments for author
-------------------
I liked the overall setting of the paper, which I found pertinent and interesting.

However, as the paper progressed, I got less and less convinced that the presented results would actually work if this attack were run in the real world. I'm also puzzled about the ultimate results presented in Tables 2 and 3, which do not seem to provide that much of an improvement over the training data.

Here are some of my concerns:

-- You use Wireshark to capture and analyze the packets. Which machine are you running Wireshark on? Why is it realistic to assume that an outside to the hospital network would be able to run Wireshark on the packets running inside the hospital's network? Are you assuming that the surgeon is running the robot from his home and the packets go through the Internet? I'm confused.

--  Figure 4 is very revealing because most of the movements seem to have quite unique profiles, especially if you combine them across the various indicators. This is an interesting finding, and I feel it is quite insufficiently advertized in the paper. I am also wondering why you are then analyzing the impact of isolated factors only in profiling movements. I mean, it's absolutely interesting to know which factor impacts the privacy attack the most, but surely an attacker isn't just going to use one criterion or two if in fact the combination of all of them is most likely to help?

-- Tables 2 and 3 are extremely confusing, because the accuracy and precision are pretty much all over the place. To me, the trend is insufficiently pronounced for me to conclude any real impact of distance: at first, when the distance increases, accuracy improves a little, but then the trend is broken and increased distance decreases accuracy. This makes my faith in your model decrease.

-- I am not a fan of training and testing the DNN on the same dataset. I was curious also why you did not divide the data set in two parts randomly, and then test the model in both directions ( train on set A, test on set B, then the reverse)


==> reviews-wisec22.txt <==
Review #94A
===
Overall merit
2.
Weak reject

Reviewer expertise
3.
Knowledgeable

Paper summary
===
This paper studies the question whether it is possible to reconstruct movement
commands send from a controller to a robot over an encrypted channel. While the
paper uses remote surgical robots as motivation, the actual implementation and
evaluation appear to rather rely on generic industrial robots and a communication
protocol used for CNC milling. As known from other research fields (e.g., website
fingerprinting in anonymization networks), this paper identifies that encryption
alone does not necessarily suffice to protect confidentiality of transmitted information.

Strengths
===
Interesting application of traffic analysis to a novel use case.
Evaluation using real cyber-physical system.
Innovative approach to create a dataset of robot movements.

Weaknesses
===
Neither the used hardware nor the communication protocol appear to correspond to
those used in actual surgical settings.
The dataset is rather small and might not represent real-world scales.
Only loosely related to the scope of WiSec.

Comments for author
===
This paper clearly studies an interesting and somewhat important problem. While
traffic analysis (especially using machine learning) has been applied in a large
number of different settings, to my knowledge this is the first paper claiming
to be able to reconstruct movements of surgical robots. However, while I
personally appreciate and like this type of work, I am unsure whether the
methodology underlying this paper really allows to draw conclusions on the
reconstructability of the movements of actual surgical robots.

My biggest concern while reading this paper is the mismatch between the story it
tells and the actual scenario used for implementation and evaluation. The paper
clearly motivates a use case in remotely controlling surgical robots, while
neither the hardware nor the communication protocol used in the evaluation
appear to correspond to this setting. More specifically, the used robot is a
general-purpose consumer-grade robotic arm and it is unlikely that its usage
characteristics and precision match those of surgical robots. Indeed, as briefly
covered in Section 4.2, the robot arm cannot carry out more advanced movements
which are required for certain surgical operations. Furthermore, although no
specific communication protocol is mentioned, it appears that the evaluation
relies on G-code, which originates from CNC milling and is used to instruct
motors where and how fast to move and what path to follow. Is this also realistic
for a surgical setting where a surgeon remotely performs live control operation?
Aren't the characteristics of the communication protocol the most important
factor for the ability to reconstruct robot movements from encrypted
communication? If I were to design such a protocol, I would likely transmit a
stream of fixed-size packets at fixed time intervals (similar to FPS) to ensure
reliability. Also, from my unprofessional point of view, a frequency of (only)
two packets per second might not be enough for high-precision surgical operations.
Under such conditions, the results reported in this paper might look completely
different. Overall, I believe the paper could easily also use a motivation that
is significantly closer to the actual deployment used in the evaluation. For
example, in CNC milling (or other production steps), industrial espionage is a
realistic threat and companies clearly have incentives to prevent that their
construction models are stolen from encrypted communication.

The approach for (manually) creating the dataset used in this paper is really
innovative and I was surprised by the approach to reconstruct surgeon's actions
based on real-world videos (although I am bit torn between genius and insanity
on that methodology). As this will be a seldom example of a "clinical" dataset
without real patient data (and thus ethical considerations), I would strongly
and sincerely encourage to make the underlying dataset available to the research
community. However, my concern with respect to this dataset is that it is rather
small with only ten samples for each of a small number of surgical operations.
From other fields where traffic analysis has been applied, we know that the size
of the dataset and especially the universe (i.e., all theoretically possible
samples) play an important role and classification performance significantly
degrades when considering realistic scales, e.g., in the context of website
fingerprinting [1]. In a realistic setting with a larger number of covered
surgical operations, patients (with distinct characteristics), and surgeons,
results obtained using the approach presented in this paper might look
completely different. Furthermore, surgeons might adapt their actions to
individual network conditions, e.g., acting slower when latency is higher.
Telling apart a few samples from few classes using machine learning within a
lab setting is a completely different story than doing the same at realistic
scales "in the wild". As such, I have significant doubts whether the scale of
the evaluation used in this paper is sufficient to draw any conclusions for the
actual possibility to reconstruct robot operations.

While I could generally follow and relate to the argumentation of the paper
(ignoring the mismatch between story and evaluation scenario), I completely
disagree with the proposed and evaluated countermeasure. No one who as ever used
Tor in a somewhat interactive setting (say SSH or heavy web browsing) would
consider performing high-precision surgical operations over such a network,
especially not using a hidden service with a twice as long path length (and thus
latency and jitter). Also, using HTTPS to perform robot operations in a surgical
operation appears extremely far fetched. I agree that many of the building blocks
of anonymous communication networks such as Tor might be beneficial to thwart
traffic analysis attacks (although Tor also is not immune to such attacks), but
especially the mixing of traffic (of different users) over multiple peers does
not aid in the setting considered in this paper. In my opinion, the
straightforward countermeasures that I would have liked to see evaluated would
be (i) padding all packets to the exact same length and (ii) sending packets at
fixed intervals (say every 10 ms), potentially introducing empty dummy packets.
Given that individual packets should be rather small (just containing movement
information across three coordinates), the resulting overhead (although
extremely high in relative numbers) should be well-manageable in absolute
numbers, especially when considering wired settings such as in this paper.

Finally, I am unsure whether actual remote surgical robots indeed will rely on
wireless communication (as claimed in Section 5). Intuitively, I would assume
that both latency and reliability requirements demand for wired communication.
If wireless communication would be considered at all, I would assume that this
would rely on ultra reliable low latency communication, typically realized with
fixed-size communication slots [2]. In such a setting, it appears that many
timing characteristics that could be used to reconstruct robot operations
become void. Especially given the scope of WiSec on wireless and mobile
networks, I would like to see more discussion of these aspects. Furthermore,
when not relying on wireless communication, I am unsure how big of a threat that
type of traffic analysis really is, give that remote surgery in my understanding
likely will be performed over dedicated infrastructure and not the public
Internet for safety, reliability, and security reasons.

[1] Panchenko, Andriy, et al. "Website Fingerprinting at Internet Scale." NDSS. 2016. [2] Dombrowski, Christian, and James Gross. "EchoRing: A low-latency, reliable token-passing MAC protocol for wireless industrial networks." Proceedings of European Wireless 2015; 21th European Wireless Conference. VDE, 2015.

========================

Review #94B
===
Overall merit
2.
Weak reject

Reviewer expertise
3.
Knowledgeable

Paper summary
===
This work discusses how robot movements can be reconstructed over an encrypted
channel. The authors concentrate on the surgery robot and classify various
movements connected with tasks like bone sawing, incision, and suturing. The
authors conduct experiments in various settings and conclude that movements can
be recognized with high enough accuracy to make it a security/privacy risk.

Strengths
===
Very interesting topic
Relatively good results

Weaknesses
===
While the authors mention deep learning, they do not actually use it
The threat is not clear (going from simple movements to complex surgeries) and
it is not clear how exactly this reveals patient info
Not all design choices are listed so experiments are not reproducible
If we forget application (surgery robot), there is little novelty here

Comments for author
===
From the editorial side, the paper is written well. I will mention later some
small details that should be corrected.

From the novelty side, the application is interesting: surgery robot movements
and getting info about movements over encrypted channels. But, my problem is that
the authors simulate a lot of actions, so it is not clear how it would really
map to a real surgery robot. Or, to say it differently, it is not clear what is
the real novelty here if we would disregard the surgery robot part and concentrate
on movements only. The authors write "reconstruct the entire surgical procedure
being carried out thus critically undermining patient privacy". But I do not see
in the paper that the authors used the info to reconstruct any entire surgical
procedure nor how it would undermine patient privacy. They mention using
different channels to get info about the patient, but I would call that
undermining privacy already. While I have very limited knowledge about
surgeries, I am having a lot of issues believing the actions considered and the
accuracy obtained would really give useful info. If a person goes to a hospital
to do surgery (and this should be discovered via other channels), I do not think
this would give enough info to pinpoint the exact surgery.

The authors discuss several results in a vague manner. While it is important
they recognize some phenomena, I would also expect more effort to try to
interpret the results.

The authors mention they use deep learning, but I do not see that. The neural
network architecture has only a single hidden layer, and that is not deep but
shallow learning. Additionally, since the authors do not write the number of
epochs that the model was trained for, the experiments are also not reproducible.
While they mention the validation set, in what manner was it used?
Cross-validation? Early stopping? Something third?

I am very much struggling to understand how well the setup could build
approximate a surgery robot. I would like to see more discussion about this.

The authors build a rather small dataset. It also has only seven classes. Is it
representative of a real-world setting? Also, I am really not sure if watching
videos is the way how to build the dataset but in any case, I would like to see
such a dataset make publicly available.

Detailed comments:
===
Although, TLS is used to prevent unauthorised access -> no need for a comma

In Section 3, we discuss the environment in which we conducted traffic analysis
and detail our findings. In Section 5 we provide a discussion of this work, and
related work is described in Section 6.We then conclude in Section 7. + -> Why
plus at the end? Why no mention of Section 4?

First, an insider (e.g. technical staff who can access the internal organisational
or robot network) can potentially eavesdrop on robot operations. -> but if it is
insider, why not observe the operation itself or just check the records where
everything will be written?

Prior art -> Prior research

Is it possible to reconstruct surgical procedures to a reasonable level of
granularity? -> For a research question is vague. What is a reasonable level of
granularity?

the set of G-code instructions -> please define as I am unsure they are really
used for surgery robots.

Why look at exactly those features? Are there others also?

Overall, we found that simple approaches such as eye-balling the dataset or
basic frequency analysis is not enough to answer the challenges listed above.
-> Is this surprising?

Why is alpha set to 2?

I do not understand why 108 neurons are optimal? Did the authors try other values?

the first two (𝑅𝑄1 and 𝑅𝑄2) -> the first two research questions

Notably, the Z and YZ movements show the highest precision of around 80%.
-> why those movements have the highest precision?

(Figure 6. -> Figure 6.)

We chose these operations, as they represent those that are unique and common
operations -> what does this mean? Unique and common? I doubt such simple
actions are unique.

dstance -> distance

but with this first increase in distance we find an increase in their precision.
-> Why do we see that effect?

Similarly, we also observe a decrease in recall in the same cases, aside from
the X and XY movements. -> Why?

As seen in the table, the X movement initially has the poorest precision and Z
with the poorest recall. -> Why?

For completeness, we start with a 10% loss and move up to 50% loss. -> Why start
with 10% if before it was said that already 5% is serious?

decreases but still -> but is still

The aim of this is to observe the impact of n-unknown classes -> but the attacker
still knows how many unknowns? Is that realistic?

The intuition behind this builds pieces which can lead to the reconstruction of
entire surgical procedures. -> the authors already mentioned this, but I do not
see experiments confirming it

with the exception of the XY and XZ which show an increase in precision of 14%
and 18% respectively. -> why do we see an increase?

The potential for reconstruction of packing procedures combined with other
sources of information has the potential to result in leakages of information
about purchase workflows. -> please explain better the security/privacy risks

============

Review #94C
===
Overall merit
2.
Weak reject

Reviewer expertise
3.
Knowledgeable

Paper summary
===
This paper demonstrates that TLS-encrypted traffic between the controller and
actuator of teleoperated surgical robotics may compromise patient privacy. A
passive adversary can fingerprint and reconstruct the entire surgical procedure
being carried out, achieving an accuracy rate of 70%.

Strengths
===
Important problem of surgical-robot-related privacy fingerprinting.
Nice analysis and evaluation.

Weaknesses
===
This paper fails to explain the rationale of resulted traffic patterns.
The classification accuracy for single movement reconstruction is low.
The performance evaluation results are not adequately interpreted.

Comments for author
===
Thanks for submitting the paper.

My concern is that the only movements of the teleoperated surgical robot
mentioned in this paper are the movements in X, Y, and Z directions and their
permutations. However, there may be more kinds of movements of the surgical
robot in the real scenarios. How many surgeries can be covered by the X, Y, and
Z movements and their permutations?

It is strongly recommended to explain the rationale why different movements of
the teleoperated robots result in different traffic patterns.

The performance evaluation results are not clearly explained in this paper. It
briefly describes the contents of the evaluation results table and lacks an
exploration and explanation of the reasons for such results. For example, it is
suggested to explain how the classification accuracy for XZ movements first
decreases and then increases as the distance travelled increases.


==> todo-paper.txt <==
One limitation is degrees of freedom -- we have 3, surgical robots have ~7, industrial has N etc.
How does our work with 3 degrees of freedom apply to other robots with more?
 -- Translation (position) requires 3. The others may include (rotation -- 3 degrees/axes)
    and gripper/pump (1 degree). We have a pump but this is fixed and thus does not count here.
 -- It is not really possible to generalise to robotics in all contexts/applications/environments,
    as some may involve bespoke communication architectures or physical requirements and complexity
	of the system is a difficult thing to replicate on a smaller scale.
    -- Warehouse robots are a good place to start as there is not really a limitation for scale.
	   Robot arms have many uses and typically one robot is used to do one (maybe two things)
	   along the line.. i.e. pick-and-place, pushing and pulling. These fundamentally make use
	   of translation (positional axes) which our robot can easily replicate. Further, such
	   robots are CNC and our robot uses an Arduino/G-Code which is also CNC.

Update information re this paper on the communication protocol. One can cite the paper:
"A Network Communication Protocols for Robotic-assisted Vascular Intervention Systems" which
describes communication protocol generalised to teleoperated surgical robots. This can be
generalised to teleoperated robots in general due to the fact they share the same
architecture -- as pointed out in this paper already. The key generalisation in
terms of the packet structure is the movement data. The additional data (i.e. medical
images, system status, etc.) may only be used for influence for the physical surgeon
to make movement decisions, however do not directly contribute to the movement information
needed to reconstruct workflows from captured traffic features. Specifically, only the
"position" (for 3 degrees/axes in translation) from the payload matters here. For n
degrees of freedom, these will likely also make up additional fields within the
payload (message body), for example a "rotation" field. Additional data like this may
only very slightly influence inter-arrival and round-trip times but we demonstrate
that the timing features are not the most used feature by the classifier out of
those in our feature set.


Address the editorial comments (these amount to primarily spelling changes).

Add some more insight to explain some results (i.e. why does XZ and [...] show N%
increase?). These insights are already available in the form of confusion matrices
but this is too much space for this paper. This can be referred to and of course
in the thesis relevant matrices results will be added in the appendix or main body
wherever required...
-- The performance evaluation results are not clearly explained in this paper. It
   briefly describes the contents of the evaluation results table and lacks an
   exploration and explanation of the reasons for such results. For example, it
   is suggested to explain how the classification accuracy for XZ movements first
   decreases and then increases as the distance travelled increases.
-- It is strongly recommended to explain the rationale why different movements of
   the teleoperated robots result in different traffic patterns.

highlight paper updates in a [blue] color..




======


See if UK universities have a surgical robot we can potentially study...


==> todo-poster.txt <==
- Describe pre-processing steps
- Clarify accuracy description for parameters from op reconstruction
- Further explain "considerable" nature of Tor countermeasure in
  a realistic case setting (with evidence)
- Give real-world consequences of our attack to demonstrate impact
  -> Do this in introduction:
  -> What can an attacker do with the information you aim to
     protect? The information from L.180-186 should also be
	 addressed in the introduction.
- Introduce other aspects of work such as use of NN and
  countermeasures in the introduction as well
- Figure 1 should have larger text (use col width better)
- Add more structure to traffic analysis (sec 2) -- see todo#1+2
- Further clarify what attacker aims to reconstruct and observe.
  I.e. What is the attacker trying to achieve? What are the
  implications?
- Adding to todo#4, is tor a realistic countermeasure in practice?
- Better differentiate between the results - hard to differentiate
  between 60% acc for reconstruction with i.e. 100% for the
  network-based parameters.

